Signature of Bursty Star Formation in the High-Redshift Galaxies Detected with JWST

Recent JWST observations reveal an unexpectedly slow evolution in ultraviolet luminosity functions (UV LFs) at redshifts $z > 10$. To investigate this phenomenon, we develop a semi-analytical model of the UV LF, calibrated against well-constrained measurements at $z \sim 2-10$. Our analysis identifies a transition in star formation modes across cosmic epochs: at $z \lesssim 5$, a longer characteristic star formation timescale with nearly constant star formation efficiency ($f_\star$) dominates, whereas at $6 \lesssim z \lesssim 10$, shorter timescales prevail without requiring an increase in $f_\star$. For $z > 10$, the slow UV LF evolution is best explained by a shift toward even shorter star formation timescales without changing the star formation efficiency. Dust-free conditions or a top-heavy initial mass function (IMF) alone cannot reproduce the observations at $z\sim 14$. By combining UV LF with stellar mass estimates from Prospector-based SED fitting, we try to break degeneracies between IMF variations and star formation histories. Our results indicate that evolving star formation timescales rather than IMF or dust changes are the primary drivers of the observed high-redshift UV LF evolution, reflecting changing physical conditions during the earliest phases of galaxy assembly. Additionally, we show that moderate AGN activity could further boost UV luminosities at $z \sim 14$, potentially explaining the observed UV LF without changes in stellar parameters.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
